Unsupervised Pretraining for Neural Machine Translation Using Elastic Weight Consolidation

This work presents our ongoing research of unsupervised pretraining in neural machine translation (NMT). In our method, we initialize the weights of the encoder and decoder with two language models that are trained with monolingual data and then fine-tune the model on parallel data using Elastic Weight Consolidation (EWC) to avoid forgetting of the original language modeling tasks. We compare the regularization by EWC with the previous work that focuses on regularization by language modeling objectives. The positive result is that using EWC with the decoder achieves BLEU scores similar to the previous work. However, the model converges 2-3 times faster and does not require the original unlabeled training data during the fine-tuning stage. In contrast, the regularization using EWC is less effective if the original and new tasks are not closely related. We show that initializing the bidirectional NMT encoder with a left-to-right language model and forcing the model to remember the original left-to-right language modeling task limits the learning capacity of the encoder for the whole bidirectional context.

==> data/run_out.mt.lm-init.src.ewc_reg.eu-en.depth-2-tag-val_target_BLEU-4.csv <==
Wall time,Step,Value
1543662040.0713532,1016364,1.4946626424789429
1543668084.764233,2101658,5.507593154907227
1543677157.9456708,3187234,5.0921125411987305
1543682683.3455873,4238389,10.002209663391113
1543687836.665827,5343548,11.930587768554688
1543693796.6459198,6419266,11.884578704833984
1543698002.658668,7470130,14.649543762207031
1543701841.4558454,8536815,14.75214672088623
1543706196.2100015,9641311,14.520023345947266
1543710746.1673098,10763175,14.72293758392334
1543715911.487266,11855152,15.06919002532959
1543720687.5551,12916829,14.517229080200195
1543725247.1483772,13993562,15.763547897338867
1543729917.567485,15079208,15.531681060791016
1543733771.6105704,16159421,15.665050506591797
1543737725.8510847,17270488,15.653306007385254
1543742127.083001,18387594,16.217153549194336
1543746119.3596144,19505982,15.800265312194824
1543749804.411935,20627021,15.654919624328613
1543753564.8487172,21739309,16.263803482055664
1543757655.8140671,22898522,16.33858871459961
1543761781.978308,24067725,16.103878021240234
1543765902.12082,25219511,16.07495880126953
1543769886.8702898,26384692,16.079465866088867
1543773627.0227041,27456299,16.044734954833984


==> data/run_out.mt.lm-init.src.ewc_reg.eu-en.depth-4-tag-val_target_BLEU-4.csv <==
Wall time,Step,Value
1543661527.837787,925687,1.6803466081619263
1543668487.0109043,1933588,4.325375080108643
1543674290.4976685,2968188,7.3997697830200195
1543679500.3104136,3992838,9.918864250183105
1543683902.7713084,5049597,11.355791091918945
1543688952.7175019,6120614,12.476422309875488
1543692635.5477448,7189533,12.930959701538086
1543697067.4760253,8249820,13.112226486206055
1543701493.8642294,9304581,13.515846252441406
1543706250.3716016,10368993,13.498244285583496
1543710522.3672695,11401591,13.823012351989746
1543715521.8502786,12471603,13.726097106933594
1543719880.1499171,13531773,13.68130111694336
1543726219.1783087,14575466,12.939214706420898
1543730539.9990344,15637504,14.399116516113281
1543734930.9119287,16704483,14.066239356994629
1543739026.9029121,17784272,14.518563270568848
1543743774.876685,18842308,13.6657075881958
1543747889.2274833,19919107,14.147417068481445
1543752458.2680645,20995073,14.292391777038574
1543756705.7893724,22079649,14.482732772827148
1543760752.3804471,23171911,14.875883102416992
1543765052.7129414,24259496,14.631163597106934
1543768769.5860696,25347010,14.794326782226562
1543773495.6140766,26400308,14.948481559753418
1543777145.2196872,27454000,14.480056762695312


==> data/run_out.mt.lm-init.src.ewc_reg.eu-en.depth-6-tag-val_target_BLEU-4.csv <==
Wall time,Step,Value
1543843262.608227,913863,0.7831898927688599
1543849414.8861926,1900276,3.8897852897644043
1543853988.7642202,2925037,7.209408283233643
1543859095.790954,3928888,8.060173988342285
1543864604.9419222,4968074,8.886219024658203
1543869865.760969,5994051,8.812668800354004
1543875095.2193093,7039174,9.411165237426758
1543880733.8492184,8059196,8.746058464050293
1543886097.8144548,9089078,9.956903457641602
1543890352.001085,10148047,10.814477920532227
1543895085.159562,11169291,10.2236328125
1543899472.7138183,12206628,11.298491477966309
1543903328.2596812,13273429,11.662508010864258
1543907560.6258092,14334495,12.00794506072998
1543912373.531734,15393020,10.058347702026367
1543916615.4716325,16428488,11.676321983337402
1543921145.3134582,17488512,11.518829345703125
1543925210.4624279,18555551,11.418404579162598
1543929763.412617,19612836,10.85271167755127
1543935087.8730476,20674803,10.705009460449219
1543938990.8871903,21751236,12.139195442199707
1543942901.361009,22828858,11.635181427001953
1543947006.971113,23879476,11.922592163085938
1543950932.5175161,24919577,11.760107040405273
1543955114.761696,25967667,11.31082820892334
1543959614.2507963,27007363,11.70212459564209
1543963687.746606,28059430,11.880006790161133


==> data/run_out.mt.lm-init.tgt.ewc_reg.eu-en.depth-3-tag-val_target_ppl_perplexity.csv <==
Wall time,Step,Value,Relative time
1543058440.97573,1534387,6.57686471939087,0
1543066407.53992,3263623,5.58039522171021,2.2129344972637
1543074365.54432,4894695,5.40176391601563,4.42349127504561
1543079576.06246,6466872,5.20893287658691,5.87085742500093
1543085272.48438,8184848,5.13559246063232,7.45319684724013
1543090460.6824,9899644,5.10215377807617,8.89436296390163
1543095748.04564,11616344,5.06255578994751,10.3630749750137
1543100384.57311,13326649,5.0678129196167,11.650999272267
1543104714.85758,15067796,5.10476970672607,12.8538560694456
1543109074.10994,16808441,5.06028747558594,14.0647595028083
1543113678.53758,18499208,5.07421398162842,15.3437671805753
1543118532.30536,20219303,5.06856441497803,16.6920360083712
1543123349.72874,21950545,5.06261444091797,18.030209169454
1543127968.40406,23661547,5.08443212509155,19.3131745360957
1543132010.93397,25394600,5.1109790802002,20.4360995111201
1543137530.46409,27134837,5.10861492156982,21.9693023222685


==> data/run_out.mt.lm-init.tgt.ewc_reg.eu-en.depth-4-tag-val_target_ppl_perplexity.csv <==
Wall time,Step,Value,Relative time
1543061528.5333,1421705,6.93258666992188,0
1543067156.12536,3034440,5.69575262069702,1.56322001669142
1543071812.35125,4689643,5.44876861572266,2.85661609722508
1543076980.57763,6372794,5.22899341583252,4.29223453614447
1543081367.9851,8047665,5.14820384979248,5.51095883336332
1543085967.3827,9745865,5.10490560531616,6.78856927778986
1543090706.36271,11431855,5.06278944015503,8.10495261391004
1543094854.93184,13079847,5.03080177307129,9.25733292778333
1543099464.23637,14773613,5.03288888931274,10.5376952972677
1543104056.193,16054464,5.02715969085693,11.8132388055987
1543108204.76344,17767400,5.05032062530518,12.9656194833252
1543112487.0696,19480942,5.05516576766968,14.1551489722729
1543116895.02639,21154835,5.04150533676147,15.3795814139313
1543121405.80307,22848450,5.06160354614258,16.6325749361515
1543125915.89108,24558183,5.04733419418335,17.8853771611055
1543129650.24385,26260704,5.07080125808716,18.9226973750194
1543133970.23469,27953979,5.07213830947876,20.1226948305633


==> data/run_out.mt.lm-init.tgt.multidata.lm_reg.eu-en.depth-3-tag-val_target_ppl_perplexity.csv <==
Wall time,Step,Value,Relative time
1542826078.07617,699307,7.67980527877808,0
1542833556.64096,1445734,6.34575414657593,2.07737910833624
1542844739.56598,2184417,6.02763938903809,5.18374716944165
1542852713.96904,2917360,5.73190975189209,7.39885913054148
1542859249.49495,3679711,5.4852466583252,9.21428299446901
1542865569.36361,4441967,5.35076236724854,10.9698020666838
1542872018.59501,5192071,5.26907205581665,12.761255233354
1542879163.4237,5955452,5.21852111816406,14.7459298694796
1542884877.73648,6676049,5.16133069992065,16.3332389750083
1542889912.58286,7450068,5.13200998306274,17.7318074138959
1542896324.67832,8221777,5.10583448410034,19.5129450416565
1542902201.94734,8989371,5.07363224029541,21.1455197694567
1542908684.97896,9774252,5.07750082015991,22.9463618861304
1542914345.65183,10554350,5.0559139251709,24.518771016664
1542920040.74077,11308855,5.20657014846802,26.1007401667039
1542925961.60767,12072660,5.04388284683228,27.7454254166947
1542931975.5005,12835659,5.03321647644043,29.4159512027767
1542937233.95004,13615500,5.02370309829712,30.8766316305929
1542942438.59144,14381057,5.02326011657715,32.3223653527763
1542947904.4352,15151656,5.02097320556641,33.8406552861134
1542952620.31654,15925397,5.01850938796997,35.1506223250098
1542957374.68212,16693002,5.03310203552246,36.4712794305881
1542963621.03389,17466012,5.00915098190308,38.2063771444559
1542969308.58148,18245621,5.03457736968994,39.7862514750163
1542975070.03622,19024066,5.0199761390686,41.3866555694739
1542980014.1927,19793112,5.07954692840576,42.7600323694282
1542984392.08537,20572832,5.03146171569824,43.9761136666934
1542989509.38994,21350327,5.03071594238281,45.3975871583488
1542994834.99447,22116467,5.02860403060913,46.876921749976
1542999425.47137,22886870,5.02387380599976,48.1520542222261
1543004603.78359,23665152,5.02614450454712,49.5904742833641
1543008912.22897,24440305,5.04112577438355,50.7872646666898
1543013643.25518,25209685,5.03714513778687,52.1014386138651
1543019317.3614,25968812,5.03865242004395,53.6775792305337
1543025248.36692,26738249,5.0406985282898,55.3250807638963
1543030775.23546,27510068,5.05432271957397,56.8603220250209


==> data/run_out.mt.lm-init.tgt.multidata.lm_reg.eu-en.depth-4-tag-val_target_ppl_perplexity.csv <==
Wall time,Step,Value,Relative time
1542826654.32974,592691,8.08990383148193,0
1542838014.50965,1302436,6.71207427978516,3.15560553054015
1542846352.3564,2015306,6.03130435943604,5.47167407221264
1542852263.70799,2711781,5.79414415359497,7.11371618052324
1542858907.85782,3426081,5.55731344223022,8.95931335555183
1542865307.56826,4142973,5.40546131134033,10.7370106999742
1542872489.33316,4869405,5.31085538864136,12.73194539441
1542877948.81391,5592979,5.2407488822937,14.2484678249889
1542884362.23988,6312775,5.15767812728882,16.0299750388993
1542891466.46702,7027682,5.14726400375366,18.0033714666632
1542896567.9753,7742110,5.11421871185303,19.4204571000073
1542903677.22218,8450008,5.09313106536865,21.3952478999562
1542908270.59984,9159375,5.0716028213501,22.6711861388551
1542914109.40765,9882327,5.0466103553772,24.2930771972073
1542919349.21985,10596575,5.06023073196411,25.7485805861155
1542924216.48812,11230351,5.02612257003784,27.1005995500088
1542929127.20073,11945474,5.01909017562866,28.4646863861216
1542934651.19599,12657995,5.00919437408447,29.9991295138995
1542940384.62466,13374332,5.01393461227417,31.5917485888799
1542945308.97201,14090160,5.01692771911621,32.959622852736
1542949938.91991,14802653,5.01226568222046,34.2457194916407
1542954286.28288,15520999,4.97940254211426,35.4533203166723
1542958804.55524,16237378,4.99592208862305,36.7083959721857
1542963166.91212,16951218,5.03389024734497,37.9201617722379
1542968201.91214,17664228,5.00231742858887,39.3187728888459
1542973129.88007,18363160,4.98339986801147,40.6876528694232
1542978087.79289,19070950,5.00412368774414,42.0648508750068
1542983375.68591,19776831,5.17364692687988,43.5337100472053
1542987696.58314,20487040,5.00390529632568,44.7339592777358
1542992436.83132,21201735,4.99665832519531,46.0506948833333
1542997680.83547,21912044,4.99375343322754,47.5073627027538
1543002615.52105,22610961,5.09525632858276,48.8781086972025
1543006838.28614,23324475,5.01868104934692,50.0510989999771
1543011765.14454,24029039,4.99481296539307,51.4196707777845
1543016740.15522,24741636,4.99947881698608,52.8016181888845
1543020997.73984,25442426,5.04588985443115,53.9842805833287
1543026245.65481,26157987,5.01993036270142,55.4420347416401
1543030895.48506,26864981,5.01295804977417,56.7336542555359
1543035553.28427,27575216,5.01646375656128,58.0274873694446


==> data/run_out.mt.lm-init.tgt.no_ewc.eu-en.depth-3-tag-val_target_ppl_perplexity.csv <==
Wall time,Step,Value,Relative time
1544017403.21888,1707836,6.9077033996582,0
1544026471.63687,3481986,5.93407726287842,2.51900499721368
1544033616.71468,4950126,5.66998386383057,4.50374883333842
1544037909.40379,6784353,5.35472726821899,5.69616247501638
1544042039.66081,8613708,5.28048372268677,6.84345609168212
1544046002.54413,10449704,5.25856256484985,7.94425701393021
1544050381.50084,12283652,5.25057649612427,9.1606338777807
1544054843.73059,14116993,5.29497241973877,10.400142141713
1544058862.84948,15890556,5.30650901794434,11.5165640555488
1544063097.86542,17711252,5.34289598464966,12.692957372268
1544067150.66433,19539258,5.37818431854248,13.818734847241
1544070993.70827,21369071,5.40685033798218,14.8862470528152
1544075179.07168,23192398,5.44594621658325,16.0488480000363
1544079050.45296,24891058,5.47429656982422,17.1242316889101
1544082766.38089,26706162,5.4846396446228,18.156433891654


==> data/run_out.mt.lm-init.tgt.no_ewc.eu-en.depth-4-tag-val_target_ppl_perplexity.csv <==
Wall time,Step,Value,Relative time
1544017519.36395,1602772,7.07226085662842,0
1544023860.73295,3378787,5.96744394302368,1.76149138887723
1544030500.74682,5172740,5.58326005935669,3.60593968609969
1544035792.86122,6923141,5.35371589660645,5.07597146385246
1544039886.26984,8665325,5.2722954750061,6.21302941388554
1544043772.96452,10443224,5.25304937362671,7.29266682498985
1544047526.3646,12234531,5.26865482330322,8.33527795831362
1544051189.46774,14010873,5.28769159317017,9.35280660834577
1544055379.76552,15755846,5.30042839050293,10.5167782139116
1544059113.5063,17496648,5.32913827896118,11.553928430544
1544063641.28963,19240828,5.36424732208252,12.8116460222006
1544067286.93686,21013828,5.40175485610962,13.8243258083529
1544071149.41148,22781404,5.39223432540894,14.8972354249822
1544075096.2141,24551296,5.3979344367981,15.993569486075
1544078826.43515,26297313,5.48659229278564,17.0297419999705
1544082621.84484,28064672,5.49823999404907,18.0840224694543


==> data/run_out.mt.tformer.eu-en.baseline-tag-val_target_BLEU-4.csv <==
Wall time,Step,Value
1541948212.4777937,660002,0.7530692219734192
1541955036.2897274,1389076,3.380734443664551
1541958607.5791767,2184708,8.09227466583252
1541961823.5663083,3066260,9.929801940917969
1541963909.855414,3921500,12.859176635742188
1541967762.5449197,4795733,11.581811904907227
1541970836.5894263,5692281,13.856040000915527
1541973127.03047,6605894,14.646098136901855
1541976570.237665,7473556,14.576593399047852
1541979489.9217517,8364407,15.331048011779785
1541983026.8239307,9220029,15.975103378295898
1541985579.871972,10132856,16.758556365966797
1541988047.586698,10957710,17.004676818847656
1541990655.6407802,11868852,16.741140365600586
1541993035.0342681,12781747,16.506166458129883
1541995118.9493217,13470609,16.531099319458008
1541997206.4516582,14377037,17.097444534301758
1541999496.409028,15269026,16.959474563598633
1542001711.1536922,16177497,17.28244972229004
1542003997.9115467,17079189,17.59619903564453
1542006053.391955,17986654,17.36272430419922
1542008244.2835088,18890685,17.020092010498047
1542010647.1251204,19776954,16.493074417114258
1542012723.6500344,20516301,17.26530647277832
1542015169.4562314,21425001,17.272443771362305
1542017376.5843418,22300080,17.662870407104492
1542019428.7911432,23209421,17.493206024169922
1542021608.5431197,24117079,17.520465850830078
1542023740.3611426,25017701,17.504291534423828
1542025902.2193851,25893305,17.10151481628418

